A latent shared-component generative model for real-time disease surveillance using Twitter data

Exploiting the large amount of available data for addressing relevant social problems has been one of the key challenges in data mining. Such efforts have been recently named "data science for social good" and attracted the attention of several researchers and institutions. We give a contribution in this objective in this paper considering a difficult public health problem, the timely monitoring of dengue epidemics in small geographical areas. We develop a generative simple yet effective model to connect the fluctuations of disease cases and disease-related Twitter posts. We considered a hidden Markov process driving both, the fluctuations in dengue reported cases and the tweets issued in each region. We add a stable but random source of tweets to represent the posts when no disease cases are recorded. The model is learned through a Markov chain Monte Carlo algorithm that produces the posterior distribution of the relevant parameters. Using data from a significant number of large Brazilian towns, we demonstrate empirically that our model is able to predict well the next weeks of the disease counts using the tweets and disease cases jointly.

==> model1.tikz <==


 \begin{tikzpicture}
	  [color=black,every node/.style={draw, minimum width=1.2cm}]
	  \node[circle] (tau) at (3.6,4.5) {$\mathcal{T}$};
	  \node[circle] (pi_t) at (1.2,3)  {$\Pi_t$};
	  \node[circle] (pi_t1) at (6,3)  {$\Pi_{t+1}$};
      \node[circle] (y_t) at (0,1.5)  {$Y_t$};
      \node[circle] (x_t) at (2.4,1.5)  {$X_t$};
	  \node[circle] (x_t1) at (4.8,1.5)  {$X_{t+1}$};
	  \node[circle] (y_t1) at (7.2,1.5)  {$Y_{t+1}$};
	  \node[circle] (alpha) at (1.2,0)  {$\alpha$};      
	  \node[circle] (lambda) at (6,0)  {$\lambda$};
      \path[->, thick] (tau) edge (pi_t)
      (tau) edge (pi_t1)
      (pi_t) edge (pi_t1)
      (pi_t) edge (x_t)
      (pi_t) edge (y_t)
      (pi_t1) edge (x_t1)
      (pi_t1) edge (y_t1)
      (alpha) edge (x_t)
      (alpha)  edge (x_t1)
      (lambda) edge (x_t)
      (lambda) edge (x_t1);
      \draw [black](-0.9,0.8) rectangle (3.3,3.7);
      \draw [black](3.9,0.8) rectangle (8.1,3.7);
   \end{tikzpicture}
